Gas and star kinematics in cloud-cloud collisions

We model the collision of molecular clouds to investigate the role of the initial properties on the remnants. Our clouds collide and evolve in a background medium that is approximately ten times less dense than the clouds, and we show that this relatively dense background is dynamically important for the evolution of the collision remnants. Given the motion of the clouds and the remnants through the background, we develop, implement, and introduce dynamic boundary conditions. We investigate the effect of the initial cloud mass, velocity, internal turbulence, and impact angle. The initial velocity and its velocity components have the largest affect on the remnant. This affects the spatial extent of the remnant, which affects the number of resulting star clusters and the distribution of their masses. The less extended remnants tend to have fewer, but more massive, clusters. Unlike the clusters, the gas distributions are relatively insensitive to the initial conditions, both the distribution of the bulk gas properties and the gas clumps. In general, cloud collisions are relatively insensitive to their initial conditions when modelled hydrodynamically in a dynamically important background medium.

==> ReadMe.txt <==
This tar file contains all the source files required to generate CloudCollision.pdf.
The manuscript is entitled  'Gas and star kinematics in cloud-cloud collisions' by James Wurster and Ian A. Bonnell, ref. MN-23-0877-MJ.R1.

There are 23 figures, comprising 32 files.  

All files are listed below.

The complied papers: 
  CloudCollision.pdf      [compiled manuscript]

Source code for the papers:
  CloudCollision.tex      [source for the manuscript version]

Bibliographic files
  CloudCollision.bib      [bib bibliograpy source file]
  CloudCollision.bbl      [bbl bibliograpy file]

Class files:
  mnras.cls
  mnras.bst
  aas_macros.sty        [style file for journal name abbreviations]
  Wurster_macros.sty    [author defined new commands]

Figures:
  Figures/fig01_dflt_ic.eps                [Figure 01   (eps file)]
  Figures/fig02a_evol_FidXY.eps            [Figure 02a  (eps file)]
  Figures/fig02b_evol_FidXZ.eps            [Figure 02b  (eps file)]
  Figures/fig02c_evol_FidYZ.eps            [Figure 02c  (eps file)]
  Figures/fig03a_suite_25MyrXY.eps         [Figure 03a  (eps file)]
  Figures/fig03b_suite_25MyrXZ.eps         [Figure 03b  (eps file)]
  Figures/fig03c_suite_25MyrYZ.eps         [Figure 03c  (eps file)]
  Figures/fig04_MassEvolutionRat.eps       [Figure 04   (eps file)]
  Figures/fig05_gasIMF.eps                 [Figure 05   (eps file)]
  Figures/fig06_GasVel.eps                 [Figure 06   (eps file)]
  Figures/fig07_GasVel_FidEarly.eps        [Figure 07   (eps file)]
  Figures/fig08_SinkEvol.eps               [Figure 08   (eps file)]
  Figures/fig09a_SinkIMF.eps               [Figure 09a  (eps file)]
  Figures/fig09b_SinkIMFa.eps              [Figure 09b  (eps file)]
  Figures/fig10_SinkVel.eps                [Figure 10   (eps file)]
  Figures/fig11_VelComp.eps                [Figure 11   (eps file)]
  Figures/fig12_ClumpHistoNorm.eps         [Figure 12   (eps file)]
  Figures/fig13_dflt_res.eps               [Figure 13   (eps file)]
  Figures/fig14_MassEvolutionRat_res.eps   [Figure 14   (eps file)]
  Figures/fig15_gasIMF_res.eps             [Figure 15   (eps file)]
  Figures/fig16_SinkEvol_res.eps           [Figure 16   (eps file)]
  Figures/fig17_SinkIMF_res.eps            [Figure 17   (eps file)]
  Figures/figA1_DynBdy_rho.eps             [Figure A1   (eps file)]
  Figures/figA2_DynBdy_B.eps               [Figure A2   (eps file)]
  Figures/figA3_PDF_DynBdy.eps             [Figure A3   (eps file)]
  Figures/figA4_SinkEvol_DynBdy.eps        [Figure A4   (eps file)]
  Figures/figD1a_evol_FidXYns.eps          [Figure D1a  (eps file)]
  Figures/figD1b_evol_FidXZns.eps          [Figure D1b  (eps file)]
  Figures/figD1c_evol_FidYZns.eps          [Figure D1c  (eps file)]
  Figures/figD2a_suite_25MyrXYns.eps       [Figure D2a  (eps file)]
  Figures/figD2b_suite_25MyrXZns.eps       [Figure D2b  (eps file)]
  Figures/figD2c_suite_25MyrYZns.eps       [Figure D2c  (eps file)]
